Pseudoholomorphic quilts with figure eight singularity

We show that the novel figure eight singularity in a pseudoholomorphic quilt can be continuously removed when composition of Lagrangian correspondences is cleanly immersed. The proof of this result requires a collection of width-independent elliptic estimates that allow for non-standard complex structures on the domain.

==> 8gluing.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '8gluing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2530.6bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38377667)%
    \put(0,0){\includegraphics[width=\unitlength]{8gluing.pdf}}%
    \put(0.62122063,0.17738876){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(R \in [1,\infty)\)}}}%
    \put(0.07986185,0.17043389){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(R = \infty\)}}}%
  \end{picture}%
\endgroup%


==> associativity.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'associativity.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2778.08251953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44672112)%
    \put(0,0){\includegraphics[width=\unitlength]{associativity.pdf}}%
    \put(0.15244308,0.43200422){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.10631873,0.38812728){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.07132632,0.36450684){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.35985199,0.38231546){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.28809847,0.42079749){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.25857747,0.35830132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.55600766,0.39336555){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.47763083,0.3532322){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.46970748,0.41427447){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.92065261,0.42859507){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.86156966,0.40948341){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.8346404,0.35850597){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.7324642,0.43076608){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.6693497,0.43411596){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.65163542,0.38486633){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.12642275,0.25004629){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(T(x;y;m_1(z))\)}}}%
    \put(0.31742741,0.24375197){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(T(x;m_1(y);z)\)}}}%
    \put(0.51098138,0.25451409){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(T(m_1(x);y;z)\)}}}%
    \put(0.68761165,0.23503804){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(m_1(T(x;y;z))\)}}}%
    \put(0.87250262,0.24514239){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(x;\comp(y;z))\)}}}%
    \put(0.92561592,0.17450717){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.84752706,0.14387678){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.82261357,0.18188158){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.8733171,0.0351107){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(\comp(x;),\comp(;y);z)\)}}}%
    \put(0.73938395,0.14345453){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.65006432,0.16091486){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.64847628,0.10216228){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.69738563,0.00329448){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(\comp(;y),\comp(x;);z)\)}}}%
    \put(0.55607026,0.17422271){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.47339876,0.20883896){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.45222183,0.18318222){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.51412365,0.03576847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(\comp(x;y);z)\)}}}%
    \put(0.33087799,0.13229013){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.33048727,0.16770532){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.27872677,0.11195173){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.3145717,0.00544145){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(x;\comp(y;),\comp(;z))\)}}}%
    \put(0.1888993,0.21137415){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(z\)}}}%
    \put(0.10793076,0.15885817){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y\)}}}%
    \put(0.07236244,0.15597145){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x\)}}}%
    \put(0.12805173,0.04027726){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(x;\comp(;z),\comp(y;))\)}}}%
  \end{picture}%
\endgroup%


==> functor.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'functor.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3655.57460938bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00272422)%
    \put(0,0){\includegraphics[width=\unitlength]{functor.pdf}}%
    \put(0.87617798,0.36678271){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\mu_{02}^2( C^2( \:|\: x_2, x_1), C^2(y_1 \:|\: ) )\)}}}%
    \put(0.81466085,0.53075349){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.85024328,0.60860056){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.83184949,0.55783104){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.61944354,0.40895086){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\mu_{02}^2(C^2(y_1 \:|\: x_2), C^2( \:|\: x_1) )\)}}}%
    \put(0.63941486,0.67270407){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.57566927,0.59956909){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.52416541,0.58826059){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.36270915,0.36336915){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\mu_{02}^2(C^2(y_1 \:|\: ), C^2( \:|\: x_2,x_1) )\)}}}%
    \put(0.37486487,0.63814876){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.32337806,0.59422141){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.31585696,0.52277809){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.11587846,0.40319873){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\mu_{02}^2(C^2( \:|\: x_2), C^2(y_1 \:|\: x_1) )\)}}}%
    \put(0.12372168,0.68070523){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.03351452,0.65169196){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.07541503,0.56986328){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.11216455,0.04374563){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\mu_{02}^1(C^2(y_1 \:|\: x_2,x_1))\)}}}%
    \put(0.17933665,0.35234372){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.11586072,0.31529884){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.02788549,0.30698277){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.36598534,0.00206448){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\mu_{02}^3(C^2(\:|\:x_2),C^2(\:|\:x_1),C^2(y_1\:|\:))\)}}}%
    \put(0.32464897,0.2284781){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.32043868,0.1814286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.31431105,0.26852845){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.61944354,0.04987107){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\mu_{02}^3(C^2(\:|\:x_2),C^2(y_1\:|\:),C^2(\:|\:x_1))\)}}}%
    \put(0.63190572,0.31163876){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.57124409,0.20444482){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.54016826,0.24164827){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.87617798,0.00455324){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\mu_{02}^3(C^2(y_1\:|\:),C^2(\:|\:x_2),C^2(\:|\:x_1))\)}}}%
    \put(0.88532689,0.28581519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.82900527,0.23345659){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.81981383,0.18137175){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.35156745,0.73283366){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(C^2(y_1 \:|\: x_2, \mu^1_{01}(x_1))\)}}}%
    \put(0.35791323,0.97429803){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.33381727,0.85615035){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.26291184,0.88591311){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.59592215,0.74833952){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(y_1 \:|\: \mu_{01}^1(x_2),x_1) \)}}}%
    \put(0.64853785,0.94147135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.56666712,0.89729299){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.5036401,0.89247843){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.88112986,0.73472172){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(C^2(\mu_{12}^1(y_1) \:|\: x_2, x_1)\)}}}%
    \put(0.90108365,0.91871159){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.86210637,0.85746341){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.80870847,0.97563909){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
    \put(0.11711643,0.71986609){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(y_1\:|\:\mu^2_{01}(x_2,x_1))\)}}}%
    \put(0.11332716,0.98943972){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.0895876,0.94018639){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.03049976,0.87759705){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
  \end{picture}%
\endgroup%


==> functordef.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'functordef.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1198.41933594bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31512401)%
    \put(0,0){\includegraphics[width=\unitlength]{functordef.pdf}}%
    \put(0.55959078,0.28082599){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_0\)}}}%
    \put(0.50365578,0.18546779){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.55534724,0.0568692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.66391326,0.02971193){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_1^3\)}}}%
    \put(0.5094515,0.11283831){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_1^2\)}}}%
    \put(0.51640646,0.23691333){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_1^1\)}}}%
    \put(0.65042691,0.30499348){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_1^0\)}}}%
    \put(0.60492002,0.2147294){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{01}\)}}}%
    \put(0.69226294,0.16869093){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(M_0\)}}}%
    \put(0.56613651,0.16615072){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(M_1\)}}}%
    \put(0.89069587,0.16732443){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp_{L_{01}}(x_2,x_1,x_0)\)}}}%
    \put(0.16698069,0.20422973){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{01}^1\)}}}%
    \put(0.16979967,0.00195018){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\comp(y_1 \:|\: x_2,x_1 )\)}}}%
    \put(0.15708615,0.26746961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(M_1\)}}}%
    \put(0.22670406,0.16061059){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(M_0\)}}}%
    \put(0.13959974,0.12441732){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{01}^2\)}}}%
    \put(0.21056202,0.25591712){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{01}^0\)}}}%
    \put(0.08258388,0.20918914){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{12}^0\)}}}%
    \put(0.0983188,0.14291092){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{12}^1\)}}}%
    \put(0.07733869,0.11191762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(M_2\)}}}%
    \put(0.31002637,0.25734763){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_1\)}}}%
    \put(0.28561319,0.07710997){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(x_2\)}}}%
    \put(0.02126499,0.19383542){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(y_1\)}}}%
  \end{picture}%
\endgroup%


==> gradbound2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gradbound2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{962.52714791bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25610511)%
    \put(0,0){\includegraphics[width=\unitlength]{gradbound2.pdf}}%
    \put(0,0.09382123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(s = -\infty\)}}}%
    \put(0.75636919,0.0061102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\((s^1,t^1)\)}}}%
    \put(0.56643948,0.0008766){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\((s^2,t^2)\)}}}%
    \put(0.28657725,0.00124022){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\((s^3,t^3)\)}}}%
  \end{picture}%
\endgroup%


==> gradbound3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gradbound3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{962.20026695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25579928)%
    \put(0,0){\includegraphics[width=\unitlength]{gradbound3.pdf}}%
    \put(0,0.0938531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(s = -\infty\)}}}%
    \put(0.75662615,0.00611228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\((s^1,t^1)\)}}}%
    \put(0.56663191,0.0008769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\((s^2,t^2)\)}}}%
    \put(0.2866746,0.00124065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\((s^3,t^3)\)}}}%
  \end{picture}%
\endgroup%


==> inverted8.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'inverted8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{289.2bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99861687)%
    \put(0,0){\includegraphics[width=\unitlength]{inverted8.pdf}}%
    \put(0.43016944,0.74239845){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(M_0\)}}}%
    \put(0.45950996,0.27881812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(M_2\)}}}%
    \put(0.75095925,0.48615784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(M_1\)}}}%
    \put(0.21696157,0.66415695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(L_{01}\)}}}%
    \put(0.2130495,0.26121365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(L_{12}\)}}}%
  \end{picture}%
\endgroup%


==> prediction.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prediction.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2115.78549102bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41425118)%
    \put(0,0){\includegraphics[width=\unitlength]{prediction.pdf}}%
    \put(0.55985976,0.07206695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(M_2\)}}}%
    \put(0.55011807,0.14433717){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(M_0\)}}}%
    \put(0.61766705,0.19699578){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_0\)}}}%
    \put(0.63379682,0.12478133){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{01} \circ L_{12}\)}}}%
    \put(0.65509312,0.02603623){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_2\)}}}%
    \put(0.70742095,0.32336247){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{01}\)}}}%
    \put(0.73213196,0.34865127){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(L_{12}\)}}}%
    \put(0.3580922,0.38335478){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(b_{01}\)}}}%
    \put(0.62530365,0.40515513){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(b_{12}\)}}}%
    \put(0.49223115,0.40173273){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(M_1\)}}}%
  \end{picture}%
\endgroup%


==> tree.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tree.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{5941.075bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3731602)%
    \put(0,0){\includegraphics[width=\unitlength]{tree.pdf}}%
    \put(0.47641451,0.15046536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\delta \to 0\)}}}%
    \put(0.43954469,0.35170482){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(\delta\)}}}%
    \put(0.37976167,0.350477){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(1\)}}}%
    \put(0.49394976,0.350477){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\(1\)}}}%
  \end{picture}%
\endgroup%

